ZoomLynx: Learning to Zoom In on What Matters

Active reasoning matters. High-resolution visual tasks require models to seek local evidence and adapt their next move to what they observe. Yet base vision-language models may repeat uninformative zoom calls without correcting localization or recognizing when to stop. Existing approaches compensate for localization errors through multi-round search, region refinement, and feedback verification, increasing inference cost. Effective visual reasoning therefore calls for a structured observation process in which reasoning guides evidence acquisition and actual observations shape subsequent decisions. We introduce ZoomLynx, a visual reasoning agent named for the lynx's keen sight and agility. Using a single zoom tool, ZoomLynx organizes evidence acquisition around three explicit decisions: When to inspect, Where to zoom, and when to Stop. To supervise these decisions, we develop a data pipeline that converts real tool interactions into structured training trajectories tailored to the model's current capabilities. Drawing on both successful and failed observations, the pipeline provides complementary supervision for selective inspection, recovery, and stopping. We learn observation policies from these trajectories through Selective Zoom Training and subsequent preference optimization. We further introduce Aperture-580, a benchmark for a more comprehensive evaluation of active visual reasoning. On ZoomBench and V*Bench, the 4B GSPO model scores above GPT-5.5 and Gemini-3.1-pro in their direct-answer settings. Behavioral analyses show reduced unnecessary calls and improved evidence localization. These results demonstrate the value of coupling structured observation data with policy learning to enable purposeful zooming for active visual reasoning.

==> SOURCE-NOTICES.txt <==
Source attribution and license notices retained from included files.

File: compile_compat.tex
Backport of microtype 3.2b's LaTeX 2025-06-01 showhyphens compatibility fix.
Source: https://github.com/schlcht/microtype (microtype.dtx, setup@expansion).
Only the old 3.2a package is patched; newer packages use their own implementation.

